Hierarchical Relative Lempel-Ziv Compression

Relative Lempel-Ziv (RLZ) parsing is a dictionary compression method in which a string $S$ is compressed relative to a second string $R$ (called the reference) by parsing $S$ into a sequence of substrings that occur in $R$. RLZ is particularly effective at compressing sets of strings that have a high degree of similarity to the reference string, such as a set of genomes of individuals from the same species. With the now cheap cost of DNA sequencing, such data sets have become extremely abundant and are rapidly growing. In this paper, instead of using a single reference string for the entire collection, we investigate the use of different reference strings for subsets of the collection, with the aim of improving compression. In particular, we form a rooted tree (or hierarchy) on the strings and then compressed each string using RLZ with parent as reference, storing only the root of the tree in plain text. To decompress, we traverse the tree in BFS order starting at the root, decompressing children with respect to their parent. We show that this approach leads to a twofold improvement in compression on bacterial genome data sets, with negligible effect on decompression time compared to the standard single reference approach. We show that an effective hierarchy for a given set of strings can be constructed by computing the optimal arborescence of a completed weighted digraph of the strings, with weights as the number of phrases in the RLZ parsing of the source and destination vertices. We further show that instead of computing the complete graph, a sparse graph derived using locality sensitive hashing can significantly reduce the cost of computing a good hierarchy, without adversely effecting compression performance.

==> data/covid/compress_time.csv <==
  Size,              lz,        rlz mean,          rlz SD,        opt-hrlz,     approx-hrlz
  3125,             9.4,             0.2,             0.1,            55.1,            11.2
  6250,            19.2,             0.3,             0.2,           202.3,            23.4
 12500,            43.6,             0.5,             0.4,           759.6,            49.8
 25000,            90.7,             1.1,             0.9,             nan,           106.7
 50000,           203.1,             2.2,             1.8,             nan,           231.8
100000,           460.5,             4.3,             3.2,             nan,           494.0
200000,           980.3,             8.9,             7.2,             nan,          1114.2
400000,          2200.1,            18.2,            16.3,             nan,          2837.9

==> data/covid/decompress_time.csv <==
Size, rlz, opt-hrlz, approx-hrlz
3125, 0.159,  0.138, 0.126
6250, 0.397,  0.260, 0.279
12500, 0.680,  0.522, 0.483
25000, 1.235,  nan, 1.061
50000, 2.360,  nan, 1.900
100000, 4.492,  nan, 4.366
200000, 13.252,  nan, 7.852
400000, 26.827,  nan, 32.835

==> data/covid/leaf.csv <==
  Size, opt-hrlz Non-leaf nodes, opt-hrlz Max degree, opt-hrlz Average usage, approx-hrlz Non-leaf nodes, approx-hrlz Max degree, approx-hrlz Average usage
  3125,             895,             113,             0.3,            1252,              22,             0.4
  6250,            1803,             154,             0.3,            2391,              48,             0.4
 12500,            3452,             209,             0.3,            4666,              90,             0.4
 25000,             nan,             nan,             nan,            9322,              89,             0.4
 50000,             nan,             nan,             nan,           18149,             144,             0.4
100000,             nan,             nan,             nan,           35825,             246,             0.4
200000,             nan,             nan,             nan,           70445,             355,             0.4
400000,             nan,             nan,             nan,          137423,             648,             0.3

==> data/covid/node_depth.csv <==
  Size, opt-hrlz Average node depth, opt-hrlz Max node depth, approx-hrlz Average node depth, approx-hrlz Max node depth
  3125,            13.6,              27,            45.1,              75
  6250,            14.1,              36,            34.4,              60
 12500,            16.4,              36,            61.0,             125
 25000,             nan,             nan,            52.6,              99
 50000,             nan,             nan,            46.5,              92
100000,             nan,             nan,            95.8,             181
200000,             nan,             nan,           103.8,             176
400000,             nan,             nan,           100.2,             206

==> data/covid/phrases.csv <==
  Size,    lz root size,      lz phrases, rlz root size mean, rlz root size SD, rlz phrases mean,  rlz phrases SD, rlz phrases min, rlz phrases max, opt-hrlz root size, opt-hrlz phrases, approx-hrlz root size, approx-hrlz phrases
  3125,               0,           50164,         29783.2,           168.4,       1750673.1,       1217565.0,          205590,         7428924,           29824,           82549,           29713,          126276
  6250,               0,           81991,         29808.8,            77.5,       2466793.8,       1813057.6,          390365,        12676001,           29803,          141909,           29703,          191162
 12500,               0,          133149,         29828.8,            97.8,       3520189.7,       3267927.5,          721806,        42117838,           30664,          227037,           29903,          310147
 25000,               0,          236196,         29825.3,           110.4,       7420125.1,       7371156.9,         1472814,        86128962,             nan,             nan,           29670,          584710
 50000,               0,          408189,         29822.2,           141.0,      14991942.6,      14499649.9,         2928707,       102551328,             nan,             nan,           29727,         1055514
100000,               0,          714174,         29831.4,            86.3,      28248696.0,      26879832.7,         5623338,       202889182,             nan,             nan,           29255,         1899434
200000,               0,         1262731,         29819.7,           171.6,      59936818.4,      57547861.2,        11299760,       423360338,             nan,             nan,           29812,         3457888
400000,               0,         2235801,         29826.7,            94.1,     124068851.9,     122098365.7,        22646367,      1325084761,             nan,             nan,           29859,         6240673

==> data/ecoli/compress_time.csv <==
Size,         lz mean,           lz SD,        rlz mean,          rlz SD,   opt-hrlz mean,     opt-hrlz SD, approx-hrlz mean,  approx-hrlz SD
  50,            29.9,             0.0,             7.3,             0.3,            73.4,             0.0,            50.1,             0.0
 100,            62.2,             0.0,            14.8,             0.4,           259.9,             0.0,            95.7,             0.0
 150,            97.7,             0.0,            22.7,             0.8,           562.3,             0.0,           155.0,             0.0
 200,           134.5,             0.0,            29.6,             0.7,           976.3,             0.0,           195.8,             0.0
 219,           146.8,             0.0,            32.5,             0.8,          1169.2,             0.0,           257.0,             0.0

==> data/ecoli/decompress_time.csv <==
Size, rlz, opt-hrlz, approx-hrlz
50, 0.576, 0.466, 0.497
100, 1.193, 0.902, 0.942
150, 1.771, 1.479, 1.407
200, 2.257, 1.719, 1.782
219, 2.642, 1.913, 1.988

==> data/ecoli/leaf.csv <==
Size, opt-hrlz Non-leaf nodes, opt-hrlz Max degree, opt-hrlz Average usage, approx-hrlz Non-leaf nodes, approx-hrlz Max degree, approx-hrlz Average usage
  50,              31,               3,             0.6,              30,               4,             0.6
 100,              57,               4,             0.6,              59,               5,             0.6
 150,              87,               5,             0.6,              86,               6,             0.6
 200,             109,               5,             0.5,             109,               6,             0.5
 219,             121,               5,             0.6,             117,               5,             0.5

==> data/ecoli/node_depth.csv <==
Size, opt-hrlz Average node depth, opt-hrlz Max node depth, approx-hrlz Average node depth, approx-hrlz Max node depth
  50,             7.6,              14,             5.3,              10
 100,            10.1,              19,             8.5,              17
 150,            17.2,              35,            10.7,              21
 200,            14.4,              26,            10.9,              19
 219,            16.9,              34,            16.7,              37

==> data/ecoli/phrases.csv <==
Size,    lz root size,      lz phrases, rlz root size mean, rlz root size SD, rlz phrases mean,  rlz phrases SD, rlz phrases min, rlz phrases max, opt-hrlz root size, opt-hrlz phrases, approx-hrlz root size, approx-hrlz phrases
 50,               0,         1379061,       5121729.0,        126102.3,      11655549.5,        559931.7,        10538134,        12897990,         5401760,         7119429,         5401760,         7937736
100,               0,         1556541,       5148802.0,        121132.4,      23757023.7,        810846.0,        22548503,        26054391,         5445000,        13284440,         5445000,        14972229
150,               0,         1681574,       5147902.6,        131932.9,      35834782.4,       1047249.5,        34465391,        39177365,         5445000,        19369695,         5445000,        21595326
200,               0,         1787317,       5151447.5,        115872.9,      47959074.9,       1440738.5,        46250237,        52215699,         5445000,        25087136,         5445000,        27773606
219,               0,         1815168,       5154832.4,        144386.3,      52703827.2,       1775967.6,        50474351,        57142680,         5445000,        27307037,         5445000,        28874750

==> data/human_chromosome_19/compress_time.csv <==
Size,              lz,        rlz mean,          rlz SD,        opt-hrlz,     approx-hrlz
 125,          1135.5,            24.1,             1.4,           694.7,           941.9
 250,          2528.4,            45.5,             2.9,          2238.0,          2366.1
 500,          6231.0,            85.6,             5.2,          7765.9,          3641.0
1000,             nan,           193.6,            12.5,         28886.1,         10073.1

==> data/human_chromosome_19/decompress_time.csv <==
Size, rlz, opt-hrlz, approx-hrlz
125, 11.071, 11.186, 8.759
250, 25.200, 19.592, 21.600
500, 51.297, 49.011, 50.697
1000, 120.984, 113.942, 120.307

==> data/human_chromosome_19/leaf.csv <==
Size, opt-hrlz Non-leaf nodes, opt-hrlz Max degree, opt-hrlz Average usage, approx-hrlz Non-leaf nodes, approx-hrlz Max degree, approx-hrlz Average usage
  125,              55,               6,             0.4,              68,               5,             0.5
  250,              99,              11,             0.4,             113,               9,             0.5
  500,             207,              11,             0.4,             224,              12,             0.4
 1000,             437,              12,             0.4,             463,              12,             0.5

==> data/human_chromosome_19/node_depth.csv <==
Size, opt-hrlz Average node depth, opt-hrlz Max node depth, approx-hrlz Average node depth, approx-hrlz Max node depth
 125,             9.1,              15,            17.4,              26
 250,            12.3,              20,            12.6,              26
 500,            13.8,              25,            20.2,              35
1000,            22.1,              42,            17.9,              31

==> data/human_chromosome_19/phrases.csv <==
Size,    lz root size,      lz phrases, rlz root size mean, rlz root size SD, rlz phrases mean,  rlz phrases SD, rlz phrases min, rlz phrases max, opt-hrlz root size, opt-hrlz phrases, approx-hrlz root size, approx-hrlz phrases
 125,               0,         5024871,      59125153.8,           522.9,      14099089.1,       1182233.9,        13153108,        17085211,        59125113,        12196621,        59125156,        12470163
 250,               0,         5526491,      59125049.2,           538.3,      28344818.1,       2449630.5,        26299422,        34412724,        59124772,        24174861,        59124772,        24688193
 500,               0,         6263992,      59125018.0,           594.8,      56212384.1,       4308102.0,        52240721,        68983696,        59124772,        47547689,        59125334,        48888371
1000,             nan,             nan,      59125156.3,           586.4,     113964055.0,      10176846.9,       105106697,       137596020,        59124772,        94684015,        59125026,        98157745
